Recursion and worldsheet formulae for 6d superamplitudes

Recently two of the authors presented a spinorial extension of the scattering equations, the `polarized scattering equations' that incorporates spinor polarization data. These led to new worldsheet amplitude formulae for a variety of gauge, gravity and brane theories in six dimensions that naturally incorporate fermions and directly extend to maximal supersymmetry. This paper provides a number of improvements to the original formulae, together with extended details of the construction, examples and full proofs of some of the formulae by BCFW recursion and factorization. We show how our formulae reduce to corresponding formulae for maximally supersymmetric gauge, gravity and brane theories in five and four dimensions. In four dimensions our framework naturally gives the twistorial version of the 4d ambitwistor string, giving new insights into the nature of the refined and polarized scattering equations they give rise to, and on the relations between its measure and the CHY measure. Our formulae exhibit a natural double-copy structure being built from `half-integrands'. We give further discussion of the matrix of theories and formulae to which our half-integrands give rise, including controversial formulae for amplitudes involving Gerbes.

==> 3point.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.25, -2.25) {};
		\node [style=none] (1) at (9.75, 6.25) {};
		\node [style=none] (3) at (-4.5, -1) {};
		\node [style=none] (4) at (12.75, -4) {};
		\node [style=none] (5) at (-4, -4) {};
		\node [style=none] (6) at (2.75, 11.25) {};
		\node [style=none] (7) at (-0.25, 4.5) {};
		\node [style=none] (8) at (3.5, 1.5) {$\epsilon_{2A}$};
		\node [style=none] (9) at (7, -3) {};
		\node [style=none] (10) at (2.75, -2.25) {};
		\node [style=none] (11) at (1.75, 9) {};
		\node [style=none] (17) at (0.5, 9.25) {\footnotesize$\langle v_1\kappa_{1A}\rangle$};
		\node [style=none] (18) at (3.25, 10.75) {$k_1$};
		\node [style=none] (19) at (9.5, 7) {$k_2$};
		\node [style=none] (20) at (12.75, -3.25) {$k_3$};
		\node [style=none] (22) at (2.25, -2.75) {$\epsilon_{3A}$};
		\node [style=none] (23) at (-0.25, 1.25) {\footnotesize$\langle v_2\kappa_{2A}\rangle$};
		\node [style=none] (25) at (-1, 5) {$\epsilon_{1A}$};
		\node [style=none] (26) at (-3.25, -0.5) {$\kappa_A$};
		\node [style=none] (27) at (2, 11.25) {};
		\node [style=none] (28) at (2, 11.25) {};
		\node [style=none] (29) at (2, 11.25) {};
		\node [style=none] (30) at (2, 11.25) {};
		\node [style=none] (32) at (7.75, -3.75) {\footnotesize$\langle v_3\kappa_{3A}\rangle$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (4.center);
		\draw (5.center) to (6.center);
		\draw (7.center) to (9.center);
		\draw (11.center) to (10.center);
		\draw (7.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

